Auto-SPT: Automating Semantic Preserving Transformations for Code

Machine learning (ML) models for code clone detection determine whether two pieces of code are semantically equivalent, which in turn is a key building block for software-engineering tasks like refactoring and security tasks like vulnerability and malware detection. While these models are predominantly trained on clean, structured code datasets, real-world code often undergoes a variety of semantic-preserving transformations, including refactoring, minification, automated formatting, and compiler optimizations. To address this critical gap between training and test data, we propose Auto-SPT, a novel framework to automatically construct synthetic-data generators for code. Auto-SPT is designed to produce Semantic Preserving Transformations (SPTs) that alter a program's syntactic structure while preserving its functionality and is instantiated on top of Large Language Models (LLMs). In particular, we use LLMs to craft a diverse set of SPTs, generate strong implementations for these SPTs, and compose them to result into strong transformations. Our formal analysis shows that the diversity of SPTs impacts the strength of their composition. We then empirically demonstrate that Auto-SPT generates more diverse SPTs than existing approaches and these SPTs significantly drop the performance of state-of-the-art code clone detectors. Further experiments show Auto-SPT can be used to enhance code datasets for training, to produce code-clone detection models that are robust to real-world, adversarial code transformations.

==> adv_neuro_symb_long_runs.csv <==
it,a,b,c,d
0,6.392086395109542e-05,0.0001143626868724823,0.02123504944394484,0.3362476619519204
1,0.00024227722726687036,0.0011661835014820099,0.02252498069827286,0.5832342224560279
2,0.000510914157135318,0.0011756084859371185,0.021724741429648472,0.7967431005872309
3,0.010813996295745702,0.0013808868825435638,0.022725841452002023,0.8117391671215017
4,0.018826760677385587,0.0013911128044128418,0.022006666028945052,0.8863401121931295
5,0.018951138111085376,0.0019013360142707825,0.02321634386971579,0.8863401121931295
6,0.031804654793108275,0.005236685276031494,0.025774249722899125,0.8863401121931295
7,0.03196966662095164,0.005237191915512085,0.0270128933889982,0.8863401121931295
8,0.0325195158566019,0.007203876972198486,0.0273533147729412,0.8863401121931295
9,0.03297028095917682,0.0072045400738716125,0.028434055877041522,0.8863401121931295
10,0.034911208681414146,0.007204778492450714,0.02882310338437743,0.8863401121931295
11,0.03566114589303845,0.00720561295747757,0.02803762390957712,0.8863401121931295
12,0.04093208698193646,0.00720561295747757,0.02887811308211237,0.8863401121931295
13,0.043394634818818154,0.00720561295747757,0.028635491971936072,0.8863401121931295
14,0.04587136675495504,0.00720561295747757,0.02839566574489725,0.8863401121931295
15,0.0563157522625224,0.00720561295747757,0.02856064786222644,0.8863401121931295
16,0.057976809686586035,0.007205680012702942,0.02728504549473728,0.8863401121931295
17,0.058123043360837706,0.0072057172656059265,0.02757576950452838,0.8863401121931295
18,0.059106328241254266,0.007205799221992493,0.02888228160709127,0.8863401121931295
19,0.062449795399754864,0.026575516909360886,0.04697956428280749,0.8863401121931295
20,0.07190363452360599,0.026575516909360886,0.048125272531519554,0.8863401121931295
21,0.07226101012613549,0.026575516909360886,0.04695060753234638,0.8863401121931295
22,0.0750187099288039,0.026575516909360886,0.04739430703724782,0.8863401121931295
23,0.0762126769087362,0.026575516909360886,0.04838037085413818,0.8863401121931295
24,0.07661928895818577,0.026575516909360886,0.047877778521704474,0.8863401121931295
25,0.07703183257289117,0.026575740426778793,0.04767259047695526,0.8863401121931295
26,0.08009139987324938,0.026575740426778793,0.04743294173351975,0.8863401121931295
27,0.081804240638663,0.026575740426778793,0.048241007253842366,0.8863401121931295
28,0.08635511524820079,0.026575785130262375,0.04785409007816913,0.8863401121931295
29,0.08993407794994047,0.026575785130262375,0.04663693158480859,0.8863401121931295
30,0.09347583365631337,0.026575785130262375,0.04815891247937196,0.8863401121931295
31,0.09511881024280394,0.026575785130262375,0.048041122509942254,0.8863401121931295
32,0.09603027965417225,0.026577789336442947,0.04802580999788602,0.8863401121931295
33,0.09955324379214546,0.026578109711408615,0.04698556529064402,0.8863401121931295
34,0.10051910331675011,0.026578109711408615,0.048086984251545346,0.8863401121931295
35,0.11078227423202021,0.026578109711408615,0.04708971245545823,0.8863401121931295
36,0.11352786736802734,0.026578109711408615,0.04759099337174085,0.8863401121931295
37,0.11525282228831202,0.026578109711408615,0.04745587278127571,0.8863401121931295
38,0.11684568597808141,0.026578109711408615,0.04736039946912274,0.8863401121931295
39,0.11861603182970988,0.026578109711408615,0.04815116001463663,0.8863401121931295
40,0.1211887035675281,0.026646558195352554,0.04773320015706888,0.8863401121931295
41,0.12134960359679724,0.026646558195352554,0.046717401054078865,0.8863401121931295
42,0.1284975262571625,0.026646558195352554,0.047460808018470815,0.8863401121931295
43,0.13107812839308566,0.026646558195352554,0.048363952895771826,0.8863401121931295
44,0.13268698689897046,0.026646558195352554,0.04751224408554962,0.8863401121931295
45,0.13415617644469338,0.026646558195352554,0.04675625765755062,0.8863401121931295
46,0.13731494510247644,0.02702101692557335,0.048544269367295,0.8863401121931295
47,0.13968381581115397,0.02702101692557335,0.048920837130857264,0.8863401121931295
48,0.1420686425590615,0.02702101692557335,0.04725679781290116,0.8863401121931295
49,0.14417395086058254,0.02702101692557335,0.04809730756833638,0.8863401121931295

==> adv_symb_long_runs.csv <==
it,a,b,c,d
0,0.00011995163830843839,0.07702438366541173,0.1291815096063461,0.5685934177482853
1,0.00013692451245857006,0.1438080034207087,0.19548252536161456,0.7860767530294919
2,0.00015864829824428366,0.21572096938190952,0.2699466645422182,0.8866220489633847
3,0.010179116080204645,0.24316771262045223,0.294076888885106,0.9154543466716775
4,0.010361066309592893,0.25075596595834215,0.30572922417035364,0.9180142137732863
5,0.030098475600949092,0.2678723126458863,0.32033203545055655,0.9188595598102163
6,0.030530131281314727,0.2880597470602879,0.3393088069250437,0.9190030489863168
7,0.030575450077491833,0.3049408032554129,0.35513893048554246,0.9190030489863168
8,0.03080489845858826,0.30791361516294274,0.3601793419713048,0.9190030489863168
9,0.030849143769092285,0.31270534910214337,0.3663575855589089,0.9190030489863168
10,0.030925771259588678,0.31870464861811343,0.3713270088452365,0.9190030489863168
11,0.031322440170568906,0.32089725476176684,0.3744269187380436,0.9190030489863168
12,0.031538808643506284,0.33179841485583894,0.3821128436484144,0.9190030489863168
13,0.03272831204833552,0.33805088666045774,0.39202741850966616,0.9190030489863168
14,0.03351943727363386,0.3415497767623674,0.3953523639005748,0.9190030489863168
15,0.0370017989082062,0.34403950926625837,0.3955803007739346,0.9190030489863168
16,0.0379289618010969,0.3450802055374879,0.3987779117956966,0.9190030489863168
17,0.038192932710793534,0.3450802055374879,0.3959435452232222,0.9190030489863168
18,0.03847544788982075,0.34597178820531554,0.3991418193160487,0.9190030489863168
19,0.043227866800434916,0.34597717527311034,0.39628559948966696,0.9190030489863168
20,0.04329544943660343,0.34599934700887386,0.3984619094385826,0.9190030489863168
21,0.04362539425912675,0.347571394480874,0.40061071833716677,0.9190030489863168
22,0.047180610982144974,0.34761868420999237,0.40183922888756907,0.9190030489863168
23,0.047409725065473605,0.34761940840642636,0.40093928871497064,0.9190030489863168
24,0.048789101625020107,0.34957282666127865,0.40394617559951207,0.9190030489863168
25,0.05001829780983348,0.35081813234846776,0.4017694315279977,0.9190030489863168
26,0.05006990880947066,0.35186618823569005,0.403424778223671,0.9190030489863168
27,0.05254211861947716,0.3531787891314525,0.40691934998216694,0.9190030489863168
28,0.05302900006342562,0.3531787891314525,0.4063345610374289,0.9190030489863168
29,0.053269364523455605,0.3531787891314525,0.40619479607315184,0.9190030489863168
30,0.053980451548028725,0.3539995397255916,0.4053516593179504,0.9190030489863168
31,0.07375263655220153,0.3545853735135097,0.40521253283784703,0.9190030489863168
32,0.07438826138718697,0.3583473308012981,0.4118906453129891,0.9190030489863168
33,0.07508520218628963,0.3583473308012981,0.4124861681599865,0.9190030489863168
34,0.075993963029392,0.3583845622466106,0.4097953330413148,0.9190030489863168
35,0.07706753555064988,0.35838500034074966,0.40845495483822036,0.9190030489863168
36,0.07741982968317726,0.35858369166973714,0.4103053880139389,0.9190030489863168
37,0.07794155124613117,0.3585869156849731,0.40989549684238463,0.9190030489863168
38,0.07854293893233077,0.3585869156849731,0.41026159096220993,0.9190030489863168
39,0.08025910446289197,0.3585869156849731,0.41230827351172,0.9190030489863168
40,0.08171158717287295,0.36020777101639395,0.4132129569135127,0.9190030489863168
41,0.08285633049981146,0.36079179472300893,0.41576068255199317,0.9190030489863168
42,0.08324092856712399,0.36079179472300893,0.4156530535401828,0.9190030489863168
43,0.0844217610013062,0.3607918090281237,0.41497476448640125,0.9190030489863168
44,0.08585923989764956,0.36079181022021656,0.41282920231934,0.9190030489863168
45,0.08733957272738506,0.36079181022021656,0.4137515463861751,0.9190030489863168
46,0.08751993715387388,0.36079181022021656,0.4152107311001225,0.9190030489863168
47,0.08885559054562525,0.36128833985898384,0.41447091340550213,0.9190030489863168
48,0.0903904559056926,0.3618933299836863,0.41596039349751346,0.9190030489863168
49,0.09152146608164802,0.3623104830739248,0.4167436955839769,0.9190030489863168

==> codebert_long_runs.csv <==
it,a,b,c,d
0,3.5522562084775984e-05,0.23110056177323515,0.2670456890531966,0.6616134763449041
1,0.018385104947921,0.3974392085284288,0.42132898147131626,0.8459018298144965
2,0.038338397283252855,0.44707585841509884,0.489654584528673,0.9374191197177114
3,0.05553789808014958,0.4717338748879209,0.5054429507018654,0.9412735618739557
4,0.07381619462923245,0.48945221604289857,0.5075823921452229,0.9446882315971775
5,0.09811211066331585,0.49475566284241523,0.5206660690008117,0.9455274296241718
6,0.12866013471620427,0.4976191214830558,0.5214226356727927,0.9468191556109689
7,0.1557870082940813,0.5074186203149091,0.5241014082033976,0.9468191556109689
8,0.21116480719124384,0.5098786115632337,0.5337662396332039,0.9468191556109689
9,0.24275166664368825,0.5137514092228028,0.5413877361265655,0.9468191556109689
10,0.279127734951714,0.5156133176283564,0.5439009226910233,0.9468191556109689
11,0.29572804884588266,0.5163597630234088,0.543910049229799,0.9468191556109689
12,0.3040904713128153,0.5235968848587598,0.5457567824736085,0.9468191556109689
13,0.30919397831042045,0.5236053472282017,0.5520357786374148,0.9468191556109689
14,0.3272155794253495,0.525833618034574,0.5552873946355484,0.9468191556109689
15,0.3528067333752683,0.5304936038972463,0.5555381857870474,0.9468191556109689
16,0.3580885894150863,0.53398528369047,0.558424971557401,0.9468191556109689
17,0.3609696744801566,0.5361179401838106,0.5594483487916516,0.9468191556109689
18,0.3647843517943921,0.5361179401838106,0.5596750457640316,0.9468191556109689
19,0.37575423894543264,0.5365250422918123,0.5599898195253052,0.9468191556109689
20,0.3942611228569124,0.5380991430506927,0.5599898195253052,0.9468191556109689
21,0.3979738226336407,0.5384430326447708,0.5607308493556283,0.9468191556109689
22,0.4055210555924246,0.5385306830630523,0.5607310828583604,0.9468191556109689
23,0.40667823168037043,0.5385306830630523,0.5613878204490875,0.9468191556109689
24,0.41035533241729105,0.5385796340574396,0.5615129854507904,0.9468191556109689
25,0.4131561205217946,0.539339976834215,0.5615129854507904,0.9468191556109689
26,0.42562061647542604,0.5394044020791423,0.5616337776430725,0.9468191556109689
27,0.4310069815959077,0.5435715278956863,0.56512032817346,0.9468191556109689
28,0.435032280533625,0.5441857510406348,0.5654279799669867,0.9468191556109689
29,0.4463739560309666,0.5442970277342769,0.5697873586096293,0.9468191556109689
30,0.45504606678389264,0.5442970277342769,0.5698375739866504,0.9468191556109689
31,0.45675567431013153,0.5445218765709373,0.5698375739866504,0.9468191556109689
32,0.46395777234538504,0.5446073799554082,0.5698375739866504,0.9468191556109689
33,0.47068409765870717,0.5446073799554082,0.5742250972647067,0.9468191556109689
34,0.4765420385681009,0.5486627794030877,0.5772335357117938,0.9468191556109689
35,0.48777963985349754,0.5486627794030877,0.5772335357117938,0.9468191556109689
36,0.4918041475603676,0.5500195479459884,0.5772363285273661,0.9468191556109689
37,0.5022526671586586,0.5500195479459884,0.5794460404624684,0.9468191556109689
38,0.5061518710631066,0.5500195479459884,0.5794460404624684,0.9468191556109689
39,0.5139991430564048,0.5506075292892578,0.5794460404624684,0.9468191556109689
40,0.5150506472860317,0.5506075292892578,0.5794460404624684,0.9468191556109689
41,0.5183053974062203,0.5509436118669632,0.5794460404624684,0.9468191556109689
42,0.5280873833626942,0.5511015284128311,0.5794460404624684,0.9468191556109689
43,0.5329881210085029,0.551233577138913,0.5841613594556632,0.9468191556109689
44,0.5347154271611373,0.5523194325037124,0.5910426979134418,0.9468191556109689
45,0.5356454081061126,0.5523194325037124,0.5930362917881916,0.9468191556109689
46,0.5358976179983842,0.5523194325037124,0.5930362917881916,0.9468191556109689
47,0.5362809153355719,0.5523194325037124,0.5930362917881916,0.9468191556109689
48,0.5365238972299958,0.5523194325037124,0.5939068515752045,0.9468191556109689
49,0.5398776755699234,0.5523580014772537,0.5940842262801086,0.9468191556109689


==> gcb_long_runs.csv <==
it,a,b,c,d
0,0.008984636929300096,0.24485050891837573,0.24930133681584862,0.6550064897023353
1,0.029573147829546773,0.3946248258742358,0.4121340432133067,0.8374519596372316
2,0.04729716316502861,0.45151892820071365,0.463048759111559,0.9280541398323059
3,0.10212015521614802,0.48110226989189103,0.493370321285374,0.9318700375669878
4,0.13115792317152286,0.49133274133248195,0.5118485219969168,0.9352505605929774
5,0.15342657802890872,0.4922697692706802,0.5152497130033313,0.9360813666397018
6,0.16970669038425415,0.49782531091641574,0.5176139816787778,0.9373601753666309
7,0.1871224834794521,0.508964182873498,0.5187230992090641,0.9373601753666309
8,0.2098135439955699,0.5124509651672647,0.5237866239302545,0.9373601753666309
9,0.22129775447376823,0.51701050744323,0.5329026885709479,0.9373601753666309
10,0.23695132526786414,0.5184451364067004,0.5366762308968915,0.9373601753666309
11,0.251367520108603,0.5185181521710561,0.5366785352124586,0.9373601753666309
12,0.2677687364540189,0.5216083583933155,0.5404947137000724,0.9373601753666309
13,0.28205812204611347,0.5216270744380396,0.5406381945970221,0.9373601753666309
14,0.299729300733816,0.5216327534940879,0.5407603530685171,0.9373601753666309
15,0.31901948190229334,0.5216327534940879,0.5444913204113706,0.9373601753666309
16,0.3390249069689899,0.5216327534940879,0.5504914406859414,0.9373601753666309
17,0.3504360678675447,0.5241370313194434,0.55066702583666,0.9373601753666309
18,0.3659351928436267,0.5293896241065901,0.5508327371054427,0.9373601753666309
19,0.37236943525404265,0.5415681737380887,0.5508327371054427,0.9373601753666309
20,0.3797469974282963,0.5422000118809607,0.5512111464315191,0.9373601753666309
21,0.3894863392258481,0.5422707791718508,0.5517516648150146,0.9373601753666309
22,0.3991220507473604,0.5425628289113607,0.5518241786337554,0.9373601753666309
23,0.40613151610764064,0.5425648167262639,0.5518260061121643,0.9373601753666309
24,0.4199804955899738,0.5425648167262639,0.5518909483528793,0.9373601753666309
25,0.42628038637649135,0.5426890447269048,0.5520496194935501,0.9373601753666309
26,0.43027585301518645,0.5442119259619008,0.5529942082786099,0.9373601753666309
27,0.43377871352999103,0.5443337322258245,0.5533809148692623,0.9373601753666309
28,0.44370914102809283,0.5510972637914907,0.5533809148692623,0.9373601753666309
29,0.4469879745739502,0.5510972637914907,0.5535406863116756,0.9373601753666309
30,0.4489542657658532,0.5514297116779576,0.553557372035934,0.9373601753666309
31,0.4539923174484058,0.5527172585808526,0.5555021136426465,0.9373601753666309
32,0.45533466141449674,0.5532353182741295,0.5555021136426465,0.9373601753666309
33,0.46233779553102716,0.5532465704389702,0.556616211189316,0.9373601753666309
34,0.465003851198006,0.5535477008529793,0.5566348090305788,0.9373601753666309
35,0.4655364865821418,0.5535792642039101,0.5566348090305788,0.9373601753666309
36,0.4658049778870259,0.55492285662902,0.5566348090305788,0.9373601753666309
37,0.4668934672232227,0.5551390408874809,0.5566348090305788,0.9373601753666309
38,0.46765041129197726,0.5551390408874809,0.5567356130018695,0.9373601753666309
39,0.46910368122353086,0.5551390408874809,0.5568712046280367,0.9373601753666309
40,0.4731089418009374,0.5577573866011895,0.5640217741861804,0.9373601753666309
41,0.48010588815383826,0.557912272642026,0.5640368315115435,0.9373601753666309
42,0.4851376122473766,0.557912272642026,0.5640423747435076,0.9373601753666309
43,0.49515619439274966,0.557912272642026,0.5656727590694888,0.9373601753666309
44,0.4975843336234188,0.5583119152287341,0.5656784411802752,0.9373601753666309
45,0.4993935687494247,0.5583119152287341,0.5656784411802752,0.9373601753666309
46,0.5006384389050229,0.5652299304107524,0.5656784411802752,0.9373601753666309
47,0.5077432928710093,0.5684132921341021,0.5656784411802752,0.9373601753666309
48,0.5094697125077068,0.568596150811683,0.5700517504945262,0.9373601753666309
49,0.5127448410877345,0.5685961782298196,0.5710181775227053,0.9373601753666309


==> rate_by_it_15.csv <==
it,ft,ablation
0,0,0
1,5,2
5,8,5
10,10,8
15,12,10
16,25,11
20,28,15
25,30,18
30,32,20
31,38,21
35,39,25
40,40,28
45,40,30

